Cross-Camera View-Overlap Recognition

We propose a decentralised view-overlap recognition framework that operates across freely moving cameras without the need of a reference 3D map. Each camera independently extracts, aggregates into a hierarchical structure, and shares feature-point descriptors over time. A view overlap is recognised by view-matching and geometric validation to discard wrongly matched views. The proposed framework is generic and can be used with different descriptors. We conduct the experiments on publicly available sequences as well as new sequences we collected with hand-held cameras. We show that Oriented FAST and Rotated BRIEF (ORB) features with Bags of Binary Words within the proposed framework lead to higher precision and a higher or similar accuracy compared to NetVLAD, RootSIFT, and SuperGlue.

==> avgres.txt <==
Scenario BW-m NV-m DB-m BWM-m NVM-m DBM-m RS-m SP-m SG-m BW-s NV-s DB-s BWM-s NVM-s DBM-s RS-s SP-s SG-s
1   46.63	42.83	41.83	52.67	49.37	48.64	54.48	50.71	46.74   21.59	22.29	19.48	15.04	15.58	9.09	16.66	15.12	15.10
2   54.68	50.88	49.46	45.87	41.22	40.04	51.94	51.45	49.42   5.87	13.79	16.25	4.66	7.67	11.41	11.18	13.05	10.99
3   45.54	38.30	36.10	53.31	38.62	31.95	47.64	46.28	41.87   7.05	3.36	2.92	0.22	1.84	2.55	0.37	0.67	0.68
4   54.62	58.47	60.02	35.73	36.35	35.54	57.74	57.82	41.46   10.49	15.35	18.52	5.07	7.33	10.58	13.63	13.69	9.06
5   50.74	49.24	48.92	45.57	42.07	40.53	54.38	52.83	44.78   14.35	17.78	18.58	12.01	11.58	10.99	13.09	12.96	11.08


==> avgres_precision.txt <==
Scenario BW-m NV-m DB-m BWM-m NVM-m DBM-m RS-m SP-m SG-m BW-s NV-s DB-s BWM-s NVM-s DBM-s RS-s SP-s SG-s
1   69.79	56.67	75.60	61.10	50.09	58.44	62.77	66.10	43.53   41.38	49.67	41.43	31.13	35.80	28.67	39.66	51.22	28.07
2   33.89	31.50	17.78	24.23	15.34	8.07	29.08	33.05	20.62   18.02	13.38	16.78	18.44	9.00	6.53	13.02	8.49	7.54
3   80.83	83.24	50.00	56.09	35.13	8.38	70.10	65.48	40.25   5.22	9.57	70.71	3.33	9.66	0.79	4.85	1.68	5.34
4   18.22	19.52	10.19	10.74	7.82	2.81	19.54	20.03	9.82    19.63	19.74	12.80	12.15	7.95	3.07	19.81	21.31	10.15
5   46.55	42.24	39.29	36.23	27.28	24.02	42.43	43.93	27.20   37.12	37.74	42.99	30.73	28.42	30.92	33.43	38.08	23.02


==> avgres_recall.txt <==
Scenario BW-m NV-m DB-m BWM-m NVM-m DBM-m RS-m SP-m SG-m BW-s NV-s DB-s BWM-s NVM-s DBM-s RS-s SP-s SG-s
1   17.64	9.36	6.90	47.29	39.69	36.87	42.67	20.65	51.13   20.25	13.05	6.14	25.51	30.46	18.30	31.28	21.57	35.15
2   22.29	4.90	0.43	42.50	22.77	8.03	10.14	7.77	29.28   19.15	5.23	0.37	32.70	16.68	6.61	8.75	4.74	21.46
3   17.36	4.07	0.16	58.57	25.57	3.14	24.49	23.75	34.03   7.59	1.03	0.23	2.02	4.69	0.04	6.24	6.02	9.67
4   10.43	3.41	0.31	16.35	11.59	4.08	4.88	5.34	11.39   10.94	3.63	0.38	16.34	10.54	4.30	5.14	5.72	10.93
5   15.88	5.85	2.64	36.85	25.12	16.24	21.45	13.34	31.24   15.34	8.26	4.73	26.16	22.58	19.11	24.96	14.97	28.01


==> binning_angular_distance.txt <==
Bin courtyard gate backyard
   0  42.23   5.04  41.30
   1   9.74  34.16   5.79
   2   9.74  30.09  10.63
   3   8.80  29.84   9.22
   4   7.97   0.86   9.10
   5   7.01   0.00   6.37
   6   3.62   0.00   4.12
   7   3.26   0.00   3.41
   8   2.77   0.00   3.23
   9   2.41   0.00   3.31
  10   2.47   0.00   3.52


==> binning_euclidean_distance.txt <==
Bin courtyard gate backyard
   0  39.17   5.04  34.69
   1  13.01  12.66  13.58
   2  16.53  25.32  23.29
   3  15.51  24.17  18.14
   4  10.28  16.52   7.85
   5   4.50  11.25   2.44
   6   1.00   4.62   0.01
   7   0.00   0.42   0.00
   8   0.00   0.00   0.00
   9   0.00   0.00   0.00
  10   0.00   0.00   0.00


==> binning_overlap_ratio.txt <==
Bin courtyard gate backyard
   0  39.17   5.04  34.69
   1  44.11  10.63  55.51
   2   5.88  10.15   3.80
   3   4.08  12.82   1.89
   4   3.00  12.08   1.19
   5   2.12  12.01   0.96
   6   1.28  10.54   0.81
   7   0.38   8.83   0.55
   8   0.00   8.45   0.39
   9   0.00   7.95   0.20
  10   0.00   1.51   0.02


==> global_vs_local_dbow.txt <==
Scenario	P-G	P-GL	P-C	R-G	R-GL	R-C	A-G	A-GL	A-C	Dummy
1	80.00	81.58	1.58	86.21	24.33	-61.88	71.13	25.35	-45.78	105
2	14.42	39.23	24.81	55.56	9.30	-46.26	31.76	68.92	37.16	105
3	83.82	100.00	16.18	62.64	15.76	-46.88	64.57	38.98	-25.59	105
4	54.39	97.92	43.53	77.50	54.65	-22.85	59.30	76.74	17.44	105
5	26.23	0.00	-26.23	24.24	0.00	-24.24	39.49	43.31	3.82	105
6	65.00	100.00	35.00	24.53	1.79	-22.74	37.75	26.49	-11.26	105
7	42.47	54.55	12.08	84.95	44.40	-40.55	45.98	48.44	2.46	105
8	13.64	25.68	12.04	33.75	10.84	-22.91	39.78	60.08	20.30	105
9	9.43	21.43	12.00	22.22	11.63	-10.59	31.05	55.53	24.48	105
10	47.75	84.52	36.77	68.83	22.72	-46.11	48.43	50.52	2.09	105
11	47.27	77.14	29.87	73.00	11.99	-61.01	46.01	40.55	-5.46	105
12	0.44	0.73	0.29	2.88	1.25	-1.63	33.19	64.28	31.09	105
13	0.74	0.45	-0.29	2.21	0.29	-1.92	28.73	55.58	26.85	105
14	1.74	4.91	3.17	4.33	2.70	-1.63	42.57	68.07	25.50	105
15	26.50	41.52	15.02	37.36	24.48	-12.88	29.48	39.36	9.88	105
16	23.74	42.38	18.64	39.27	22.81	-16.46	36.47	51.50	15.03	105
17	9.92	19.34	9.42	18.88	11.06	-7.82	33.69	48.92	15.23	105
19	32.21	46.55	14.35	42.26	15.88	-26.37	42.32	50.74	8.43	105

